MambaPEFT: Exploring Parameter-Efficient Fine-Tuning for Mamba

An ecosystem of Transformer-based models has been established by building large models with extensive data. Parameter-efficient fine-tuning (PEFT) is a crucial technology for deploying these models to downstream tasks with minimal cost while achieving effective performance. Recently, Mamba, a State Space Model (SSM)-based model, has attracted attention as a potential alternative to Transformers. While many large-scale Mamba-based models have been proposed, efficiently adapting pre-trained Mamba-based models to downstream tasks remains unexplored. In this paper, we conduct an exploratory analysis of PEFT methods for Mamba. We investigate the effectiveness of existing PEFT methods for Transformers when applied to Mamba. We also modify these methods to better align with the Mamba architecture. Additionally, we propose new Mamba-specific PEFT methods that leverage the distinctive structure of Mamba. Our experiments indicate that PEFT performs more effectively for Mamba than Transformers. Lastly, we demonstrate how to effectively combine multiple PEFT methods and provide a framework that outperforms previous works. To ensure reproducibility, we will release the code after publication.

==> backup/fig/vim_scatter_detail.csv <==
method,setting,acc,propotion
prompt,prefix,52.94033333,0.00208017
prompt,prefix,54.00498333,0.002122003
prompt,prefix,54.96758333,0.002159826
prompt,prefix,55.05651667,0.002163321
prompt,prefix,55.79178333,0.002192212
prompt,infix,37.86601667,0.001487859
prompt,infix,39.56338333,0.001554553
prompt,infix,44.21875,0.001737475
prompt,infix,40.66173333,0.001597711
prompt,infix,43.14923333,0.001695451
prompt,prefix+suffix,54.31931667,0.002134354
prompt,prefix+suffix,55.51925,0.002181503
prompt,prefix+suffix,55.91911667,0.002197215
prompt,prefix+suffix,56.15575,0.002206513
additional,Top,55.44208333,0.004695481
additional,Top,56.7511,0.009037328
additional,Top,57.75113333,0.017721022
additional,Top,57.5609,0.026404715
additional,Top,57.47755,0.035088409
additional,Top (our init),59.60426667,0.004695481
additional,Top (our init),60.88533333,0.009037328
additional,Top (our init),61.30353333,0.017721022
additional,Top (our init),61.61215,0.026404715
additional,Top (our init),61.36388333,0.035088409
additional,Bottom ,55.39605,0.004695481
additional,Bottom ,56.82806667,0.009037328
additional,Bottom ,57.30345,0.017721022
additional,Bottom ,57.38683333,0.026404715
additional,Bottom ,57.93086667,0.035088409
additional,Bottom (our init),56.30661667,0.004695481
additional,Bottom (our init),60.84046667,0.009037328
additional,Bottom (our init),61.32205,0.017721022
additional,Bottom (our init),61.46273333,0.026404715
additional,Bottom (our init),61.34745,0.035088409
lora_small,x_proj (full-rank=56),56.69791667,0.006569253
lora_small,x_proj (full-rank=56),57.74258333,0.012784872
lora_small,x_proj (full-rank=56),58.33673333,0.019000491
lora_small,x_proj (full-rank=56),58.76553333,0.02521611
lora_small,x_proj (full-rank=56),58.96331667,0.037647348
lora_small,x_proj (full-rank=56),59.75591667,0.056294204
lora_small,x_proj (full-rank=56),60.2098,0.099803536
lora_small,B (full-rank=16),54.94768333,0.006267191
lora_small,B (full-rank=16),56.20695,0.012180747
lora_small,B (full-rank=16),56.86243333,0.018094303
lora_small,B (full-rank=16),57.0659,0.024007859
lora_small,B (full-rank=16),57.4536,0.035834971
lora_small,B (full-rank=16),58.01735,0.053575639
lora_small,B (full-rank=16),58.55628333,0.09497053
lora_small,C (full-rank=16),54.05701667,0.006267191
lora_small,C (full-rank=16),55.07535,0.012180747
lora_small,C (full-rank=16),55.07535,0.018094303
lora_small,C (full-rank=16),55.41725,0.024007859
lora_small,C (full-rank=16),55.8076,0.035834971
lora_small,C (full-rank=16),56.23983333,0.053575639
lora_small,C (full-rank=16),56.82031667,0.09497053
lora_small,d (full-rank=16),53.78865,0.006328585
lora_small,d (full-rank=16),54.58113333,0.012303536
lora_small,d (full-rank=16),55.03746667,0.018278487
lora_small,d (full-rank=16),55.58151667,0.024253438
lora_small,d (full-rank=16),56.19801667,0.03620334
lora_small,d (full-rank=16),56.79313333,0.054128193
lora_small,d (full-rank=16),57.63573333,0.095952849
lora_small,dt_proj (full-rank=24),59.94601667,0.006328585
lora_small,dt_proj (full-rank=24),60.86188333,0.012303536
lora_small,dt_proj (full-rank=24),61.3214,0.018278487
lora_small,dt_proj (full-rank=24),61.38401667,0.024253438
lora_small,dt_proj (full-rank=24),61.76353333,0.03620334
lora_small,dt_proj (full-rank=24),62.20048333,0.054128193
lora_small,dt_proj (full-rank=24),62.48353333,0.095952849
lora_large,patch_embed,51.07175,0.001060904
lora_large,patch_embed,51.36733333,0.001768173
lora_large,patch_embed,51.22758333,0.003182711
lora_large,in_proj,64.61696667,0.029312377
lora_large,in_proj,64.64041667,0.05827112
lora_large,in_proj,64.55141667,0.116188605
lora_large,X,64.23066667,0.017730845
lora_large,X,64.56335,0.035108055
lora_large,X,64.83515,0.069862475
lora_large,Z,63.80271667,0.017730845
lora_large,Z,63.8748,0.035108055
lora_large,Z,64.18816667,0.069862475
lora_large,out_proj,63.97891667,0.017734119
lora_large,out_proj,64.52533333,0.035114604
lora_large,out_proj,64.71286667,0.069875573
lora_large,ParallelAdapter,64.98586667,0.017734119
lora_large,ParallelAdapter,65.08881667,0.035114604
lora_large,ParallelAdapter,64.91271667,0.069875573
partial,,50.00011667,0.000353635
partial,,49.2873,0.003300589
partial,,57.85168333,0.023497053
partial,,61.67333333,0.006129666
partial,,52.75728333,0.001768173
full,,51.63,1


==> fig/data/vim_scatter.csv <==
method,acc,propotion
prompt,52.94033333,0.000397839
prompt,54.00498333,0.000442043
prompt,54.96758333,0.000486248
prompt,55.05651667,0.000530452
prompt,55.79178333,0.000707269
prompt,37.86601667,0.000397839
prompt,39.56338333,0.000442043
prompt,44.21875,0.000486248
prompt,40.66173333,0.000530452
prompt,43.14923333,0.000707269
prompt,54.31931667,0.000442043
prompt,55.51925,0.000530452
prompt,55.91911667,0.000618861
prompt,56.15575,0.000707269
additional,55.44208333,0.004695481
additional,56.7511,0.009037328
additional,57.75113333,0.017721022
additional,57.5609,0.026404715
additional,57.47755,0.035088409
additional,59.60426667,0.004695481
additional,60.88533333,0.009037328
additional,61.30353333,0.017721022
additional,61.61215,0.026404715
additional,61.36388333,0.035088409
additional,55.39605,0.004695481
additional,56.82806667,0.009037328
additional,57.30345,0.017721022
additional,57.38683333,0.026404715
additional,57.93086667,0.035088409
additional,56.30661667,0.004695481
additional,60.84046667,0.009037328
additional,61.32205,0.017721022
additional,61.46273333,0.026404715
additional,61.34745,0.035088409
lora_small,56.69791667,0.006569253
lora_small,57.74258333,0.012784872
lora_small,58.33673333,0.019000491
lora_small,58.76553333,0.02521611
lora_small,58.96331667,0.037647348
lora_small,59.75591667,0.056294204
lora_small,60.2098,0.099803536
lora_small,54.94768333,0.006267191
lora_small,56.20695,0.012180747
lora_small,56.86243333,0.018094303
lora_small,57.0659,0.024007859
lora_small,57.4536,0.035834971
lora_small,58.01735,0.053575639
lora_small,58.55628333,0.09497053
lora_small,54.05701667,0.006267191
lora_small,55.07535,0.012180747
lora_small,55.07535,0.018094303
lora_small,55.41725,0.024007859
lora_small,55.8076,0.035834971
lora_small,56.23983333,0.053575639
lora_small,56.82031667,0.09497053
lora_small,53.78865,0.006328585
lora_small,54.58113333,0.012303536
lora_small,55.03746667,0.018278487
lora_small,55.58151667,0.024253438
lora_small,56.19801667,0.03620334
lora_small,56.79313333,0.054128193
lora_small,57.63573333,0.095952849
lora_small,59.94601667,0.006328585
lora_small,60.86188333,0.012303536
lora_small,61.3214,0.018278487
lora_small,61.38401667,0.024253438
lora_small,61.76353333,0.03620334
lora_small,62.20048333,0.054128193
lora_small,62.48353333,0.095952849
lora_large,51.07175,0.001060904
lora_large,51.36733333,0.001768173
lora_large,51.22758333,0.003182711
lora_large,64.61696667,0.029312377
lora_large,64.64041667,0.05827112
lora_large,64.55141667,0.116188605
lora_large,64.23066667,0.017730845
lora_large,64.56335,0.035108055
lora_large,64.83515,0.069862475
lora_large,63.80271667,0.017730845
lora_large,63.8748,0.035108055
lora_large,64.18816667,0.069862475
lora_large,63.97891667,0.017734119
lora_large,64.52533333,0.035114604
lora_large,64.71286667,0.069875573
lora_large,64.98586667,0.017734119
lora_large,65.08881667,0.035114604
lora_large,64.91271667,0.069875573
partial,50.00011667,0.000353635
partial,49.2873,0.003300589
partial,57.85168333,0.023497053
partial,61.67333333,0.006129666
partial,52.75728333,0.001768173
partial,54.99136667,0.001453831
full,51.63,1

==> fig/data/vit_scatter.csv <==
method,acc,propotion
vit,59.62015887,0.014674714
vit,60.31424304,0.028934759
vit,60.13557861,0.057454847
vit,59.88737941,0.007878732
vit,60.81998348,0.015342794
vit,60.69673002,0.030270918
vit,42.0919853,1

